Direct observation of spin-polarized surface states in the parent compound of topological insulator Bi-Sb using spin-resolved-ARPES in a 3D Mott-polarimetry spin mode

We report high-resolution spin-resolved photoemission spectroscopy (Spin-ARPES) measurements on the parent compound Sb of the first discovered 3D topological insulator Bi{1-x}Sb{x} [D. Hsieh et al., Nature 452, 970 (2008) Submitted 2007]. By modulating the incident photon energy, we are able to map both the bulk and (111) surface band structure, from which we directly demonstrate that the surface bands are spin polarized by the spin-orbit interaction and connect the bulk valence and conduction bands in a topologically non-trivial way. A unique asymmetric Dirac surface state gives rise to a $k$-splitting of its spin polarized electronic channels. These results complement our previously published works on this materials class and re-confirm our discovery of first bulk (3D) topological insulator - topological order in bulk solids. [Invited article for NJP-IOP Focus issue on "Topological Insulators"]

==> 00README.XXX.txt <==
B_ArXiv_Sb_Mar-8-2011.dvi keepcomments
